Learning Equivariant Non-Local Electron Density Functionals

The accuracy of density functional theory hinges on the approximation of non-local contributions to the exchange-correlation (XC) functional. To date, machine-learned and human-designed approximations suffer from insufficient accuracy, limited scalability, or dependence on costly reference data. To address these issues, we introduce Equivariant Graph Exchange Correlation (EG-XC), a novel non-local XC functional based on equivariant graph neural networks (GNNs). Where previous works relied on semi-local functionals or fixed-size descriptors of the density, we compress the electron density into an SO(3)-equivariant nuclei-centered point cloud for efficient non-local atomic-range interactions. By applying an equivariant GNN on this point cloud, we capture molecular-range interactions in a scalable and accurate manner. To train EG-XC, we differentiate through a self-consistent field solver requiring only energy targets. In our empirical evaluation, we find EG-XC to accurately reconstruct `gold-standard' CCSD(T) energies on MD17. On out-of-distribution conformations of 3BPA, EG-XC reduces the relative MAE by 35% to 50%. Remarkably, EG-XC excels in data efficiency and molecular size extrapolation on QM9, matching force fields trained on 5 times more and larger molecules. On identical training sets, EG-XC yields on average 51% lower MAEs.

==> pyproject.toml <==
[project]
name = "ggxc-paper"
version = "0.1.0"
description = "Add your description here"
readme = "README.md"
requires-python = ">=3.11"
dependencies = [
    "ase>=3.23.0",
    "configobj>=5.0.9",
    "ipyevents>=2.0.2",
    "ipykernel>=6.29.5",
    "ipywidgets>=8.1.5",
    "jax>=0.4.33",
    "jinja2>=3.1.4",
    "matplotlib>=3.9.2",
    "mayavi>=4.8.2",
    "nbformat>=5.10.4",
    "numpy>=2.1.1",
    "pandas>=2.2.2",
    "plotly>=5.24.1",
    "polars>=1.8.2",
    "pyscf>=2.7.0",
    "scienceplots>=2.1.1",
    "seaborn>=0.13.2",
    "seml>=0.5.3",
    "tabulate>=0.9.0",
    "uncertainties>=3.2.2",
]

